Dynamic inverse problems: Online regularisation theory

We develop regularisation theory for dynamic inverse problems, solved using online methods with an infinite time horizon. Using concepts of subregularity to treat nonsmooth regularisers, we prove that time-averaged reconstruction errors converge to zero as noise, algorithmic errors, and regularisation vanish as the horizon grows. We illustrate the theory numerically with a dynamic electrical impedance tomography example.

==> RegResults/Disk16/DisappearingMotion_noise0.005000_logalpha_polyspeed7000_lowres/exact_fixedstep_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.31903791427612305,1.2405789999999999,79.61292867381067,0.2771759233285058,0.12013297650964141,9.807332320232486
51,1.7453279495239258,6.957059,19.456582812404598,0.06773895139496129,0.06744058290779296,0.25291158936988334
101,3.192440986633301,12.730374999999999,20.80952977418159,0.07244929592808981,0.05599787945960704,0.14880383624657614
151,4.641518831253052,18.535052999999998,19.10969519228817,0.06653124684246406,0.052275954841364713,0.11183594552407813
201,6.096089839935303,24.350904,18.67376782972684,0.06501354649862726,0.04777390581908747,0.09172987061020818
251,7.5466368198394775,30.155286,18.673571895646496,0.06501286434548284,0.04972274916707921,0.08015633660513294
301,9.000849962234497,35.965900999999995,18.461120304418177,0.06427320475824935,0.045406711134798654,0.07149515948708024
351,10.460633039474487,41.817654999999995,18.486900613678838,0.0643629600422472,0.04827557451547453,0.06582593672165316
401,11.920869827270508,47.641585,18.61070725354465,0.06479399832071081,0.045703899657430075,0.06115766985455221
451,13.37559700012207,53.447478999999994,18.237392165992016,0.06349428537447797,0.04725729171928964,0.05774194581910061
501,14.83778691291809,59.314947,18.95876583128039,0.06600577961381687,0.05342598992770229,0.05585209499287889
551,16.29092788696289,65.127622,19.322912943438553,0.06727357384926559,0.048939038600114525,0.05373928002736156
601,17.743048906326294,70.936257,19.295309862598216,0.06717747250560094,0.049283978935102585,0.05201390376727985
651,19.207226991653442,76.781247,18.56280782367843,0.06462723434253241,0.048851329581837494,0.05051077942558393
701,20.672416925430298,82.64091499999999,18.54664403297732,0.06457095939213553,0.04856709020508517,0.049193727716114306
751,22.12358784675598,88.45545299999999,19.344650020106567,0.0673492524406236,0.059221671967081044,0.04909436935641074
801,23.583863973617554,94.291091,18.387418374724472,0.06401660823863575,0.05152183689268115,0.04828259677448979
851,25.044010877609253,100.133676,19.605854082788618,0.06825864590795462,0.0591601233615326,0.04824232459413006
901,26.50074291229248,105.95187299999999,19.387497193648645,0.06749842676552756,0.04948743542549901,0.04741350212555223
951,27.95543599128723,111.77047999999999,18.895223102099106,0.06578455279896375,0.0547859796500511,0.047064413673677995
1001,29.420318841934204,117.631453,17.89079184414674,0.06228758106358602,0.049196157538353706,0.04635719553446489
1051,30.878119945526123,123.477032,20.018114569301204,0.06969394897875568,0.048731227340954246,0.04568739760551843
1101,32.338642835617065,129.313259,18.906985439087396,0.06582550389408787,0.05317408599184104,0.04535740452296388
1151,33.791483879089355,135.130693,18.27200126411263,0.0636147784763767,0.05144109436478507,0.04494961993237539
1201,35.248453855514526,140.957514,19.845491005294825,0.06909295242532194,0.061797317903106636,0.04524055464495645
1251,36.70230197906494,146.75707,20.22961788515948,0.07043030710345488,0.05714934962993037,0.04520620255063907
1301,38.15849494934082,152.59583899999998,22.11812437725114,0.0770052257677594,0.07114111271260326,0.04611406575575936
1351,39.61491298675537,158.413814,19.300134025086276,0.06719426804012264,0.05868179251098332,0.04613978546416616
1401,41.06953692436218,164.224174,20.117049436081047,0.07003839508199401,0.06327623039989037,0.04643575303874239
1451,42.533246994018555,170.08272399999998,18.814269556447165,0.06550270945848413,0.05146047378552145,0.04607546428826576
1501,43.991421937942505,175.92200499999998,296.0171433913976,1.0305967436111665,0.19987318274375002,0.06263389348118072
1551,45.44495701789856,181.734546,22.83259193203765,0.07949267607872072,0.07740107781091943,0.0632405052912466
1601,46.90266990661621,187.564868,19.775389374004334,0.06884889050342749,0.061712096081182374,0.06288271133771879
1651,48.35893702507019,193.383167,19.864446739360957,0.06915894764971166,0.055881683363844165,0.062264365154945406
1701,49.83320093154907,199.266976,19.10587001266372,0.06651792931085246,0.05461576478912888,0.06162652742126178
1751,51.2888069152832,205.090079,18.869215674153175,0.06569400679124372,0.051161032616349696,0.06088257087152869
1801,52.75406503677368,210.96670699999999,19.119920833929022,0.06656684786494424,0.05413641067162372,0.06029772941506268
1851,54.2061128616333,216.767967,20.052010744537565,0.06981196000818203,0.0518847128098203,0.05965755488850967
1901,55.662050008773804,222.57705299999998,18.832665660309956,0.06556675630563263,0.056922100857187796,0.05924722403613647
1951,57.11483097076416,228.40621299999998,19.260708462650687,0.06705700620523143,0.05087111734712459,0.05863015050066957
2001,58.57246398925781,234.23313,18.9962530121486,0.0661362928877689,0.050561638760412066,0.05803325738795023
2051,60.02656292915344,240.05169899999999,19.0506809442631,0.06632578613453173,0.052262335343060205,0.05752363097751629
2101,61.48268985748291,245.86417999999998,19.882993632054045,0.06922351947482493,0.05162090502454057,0.057016589089344344
2151,62.936903953552246,251.68502199999998,19.609968514972174,0.06827297048511122,0.051678775313787784,0.056535112223418976
2201,64.39723491668701,257.536337,19.20963026691137,0.06687917521343352,0.05345502469098647,0.0561336233775568
2251,65.8484559059143,263.328097,18.97309560593282,0.06605566935643205,0.05031202834995686,0.05565100087463728
2301,67.30572080612183,269.158265,18.117061912971693,0.06307535029017888,0.04996380009502293,0.0551787789257533
2351,68.76229500770569,274.98171099999996,19.485424541388877,0.06783936514678245,0.047404719585325994,0.05465443025471372
2401,70.21889996528625,280.800137,19.649149750829242,0.06840938168624075,0.053411811311353745,0.05432404183752738
2451,71.6689510345459,286.603231,18.133899839877387,0.06313397227551176,0.05139717309230925,0.05394864750341994
2501,73.13014888763428,292.462083,18.670409118116204,0.06500185299598416,0.05229197061146159,0.05361330380062303
2551,74.58722281455994,298.28660099999996,18.853226046861117,0.06563833819843874,0.05123714973231958,0.05326164461628723
2601,76.05066800117493,304.146609,19.773594132924625,0.06884264029241083,0.051472703924880056,0.052930349496588855
2651,77.49859881401062,309.924978,18.685194444182688,0.06505332876094415,0.04945350079714328,0.052559100451873855
2701,78.9599678516388,315.76018999999997,18.6677319604369,0.06499253235341995,0.05013000537927832,0.05221826745268921
2751,80.4080638885498,321.553409,18.011223282370956,0.06270686842863628,0.047910138308330186,0.05183624698124425
2801,81.87526488304138,327.407487,18.84722181109201,0.06561743418672975,0.051177631026053716,0.05154657370304279
2851,83.33002495765686,333.251732,9.210187904538117,0.03206567550012976,0.026005678507147436,0.05081022426055512
2901,84.79367780685425,339.09621699999997,5.772084392620231,0.020095766450316063,0.006486023162515482,0.04994473726778736
2951,86.25538682937622,344.93197799999996,8.06485658429957,0.02807815398204991,0.016129291351104264,0.04916081199151958
3001,87.71362280845642,350.76904199999996,9.015545143251188,0.031388018139979636,0.024709202745828083,0.048485531810230506
3051,89.16823291778564,356.601279,10.958338553439575,0.03815193910452324,0.028497607838455372,0.04787907963292969
3101,90.63716387748718,362.47820099999996,12.61005963614506,0.04390247892018329,0.03444549036853729,0.04737751318847213
3151,92.09394884109497,368.288813,17.65348990653824,0.0614614038991487,0.03839528954088285,0.0469563985662881
3201,93.55833983421326,374.139352,15.919854359636583,0.05542567526270604,0.03462475595633165,0.046487647514195846
3251,95.01678586006165,379.98866899999996,16.922553964791227,0.05891661817247607,0.03146992947368152,0.04598798225414866
3301,96.47857403755188,385.823971,15.654984252716512,0.05450351830063159,0.02948446853276789,0.04547754128919448
3351,97.94185996055603,391.68915899999996,14.59280767789018,0.050805503697103425,0.025583653053526334,0.0449370253822487
3401,99.4085099697113,397.562257,13.82640310557584,0.048137232368400305,0.027496089242237606,0.0444334981954675
3451,100.86695694923401,403.388125,12.054042696401378,0.041966681415594786,0.023319533737367736,0.043901094855006255
3501,102.32639598846436,409.233586,14.755251062251888,0.051371057506002245,0.023911775012408,0.04338954578495729
3551,103.77947402000427,415.028321,13.932431158977039,0.04850637371377916,0.02579500539248799,0.04291103437008924
3601,105.24770283699036,420.918656,15.319922212122275,0.053336985024930214,0.03719125577023899,0.04258669890904254
3651,106.70076203346252,426.723916,9.82940900730547,0.03422152108655769,0.02571721383194548,0.0421315129499433
3701,108.15993595123291,432.55051299999997,9.039769964779152,0.031472357924815245,0.021883407026118858,0.0416537752482743
3751,109.61660099029541,438.385049,8.839017904077298,0.0307734307692383,0.0227384766021602,0.041195963187735975
3801,111.08669781684875,444.27010199999995,10.97193313009165,0.03819926922286667,0.022149538439964447,0.0407452798853552
3851,112.54494094848633,450.099232,11.79664108717672,0.04107052635772217,0.02444796179451341,0.04032595615758285
3901,114.00411796569824,455.927388,10.947694213426796,0.03811488036519018,0.022557858347798623,0.03990128439418298
3951,115.4600338935852,461.736197,11.764361046984668,0.040958141973748904,0.023891606532291217,0.039498443543933996
4001,116.92141389846802,467.60310899999996,13.321091724911795,0.04637796850464004,0.027399268959313796,0.03913745293419853
4051,118.37624096870422,473.408485,13.837644725834524,0.0481763705652587,0.028905650408952866,0.038800171619191665
4101,119.94683885574341,479.6697,15.369344050984594,0.05350904933719011,0.02813877526548839,0.03846357527892597
4151,121.56547498703003,486.029635,14.501042441182504,0.05048601897725193,0.029684213734097388,0.03815030329470304
4201,123.02407383918762,491.873495,14.360835029811714,0.04999788068926828,0.02678076177730025,0.037816906161709234
4251,124.50824189186096,497.808903,86.79874920653764,0.30219367451804,0.1244351089761163,0.03984784819788693
4301,125.97812294960022,503.66617499999995,20.831389298009434,0.07252540082463654,0.06910225843441217,0.04013931482516743
4351,127.78160881996155,510.388874,19.19340782776379,0.06682269607588297,0.05971405796121148,0.04023525249124772
4401,129.2541859149933,516.259816,19.495688106130835,0.06787509820021212,0.056444989363854774,0.04027016089684898
4451,130.72293090820312,522.1499239999999,19.50000541660803,0.06789012910709806,0.051870068357609135,0.040228548576364445
4501,132.19027280807495,528.005954,19.040489183190786,0.06629030306874556,0.054387647676372844,0.04022850648860883
4551,133.64748096466064,533.844911,19.386076177571418,0.0674934794353661,0.04975155350582523,0.040156188439507544
4601,135.10795187950134,539.69279,19.12705939318102,0.06659170107389997,0.055637806792848875,0.04017689419228651
4651,136.57547783851624,545.55053,19.576048655560747,0.06815487699818454,0.04904693119064077,0.04009663781259148
4701,138.03388285636902,551.388281,18.930644132615043,0.06590787267931544,0.05701515163844818,0.040139969420442796
4751,139.48648285865784,557.193218,18.406911855700404,0.06408447565261481,0.04912508225772683,0.04006279797472388
4801,140.94894695281982,563.0571249999999,19.713794271586032,0.0686344444370699,0.05777560761297338,0.040118006174685694
4851,142.41977500915527,568.923624,19.356784424473886,0.06739149890474168,0.051028178498648956,0.04006934590408068
4901,143.88336992263794,574.772326,19.56520269144478,0.06811711629564152,0.05474623889209191,0.04007619424878188
4951,145.33684086799622,580.599438,19.023905986437697,0.06623256793767648,0.04849855231996045,0.0399943674344853
5001,146.79927492141724,586.443149,19.554772987336495,0.06808080482067867,0.0516361148813261,0.03995693352707296
5051,148.2474708557129,592.231635,17.63765313728691,0.06140626748835589,0.04824805574190488,0.039874397960779726
5101,149.71244096755981,598.0920199999999,17.830759235936235,0.06207857488974281,0.048479312702431485,0.039796693422838286
5151,151.1601538658142,603.892847,19.006852995337617,0.06617319719686322,0.05224426886486855,0.03977056650682929
5201,152.6884059906006,610.004629,18.12357839325227,0.06309803770375239,0.04770094877484936,0.039685594940445434
5251,154.12858891487122,615.765002,18.610941161468247,0.06479481268146575,0.04858449061153502,0.03961316819891374
5301,155.58472990989685,621.593206,17.820307883276225,0.06204218804439211,0.047530172437146016,0.039529132577298766
5351,157.03349089622498,627.385062,19.144342047388225,0.06665187139695235,0.049005778114699916,0.03946471044234074
5401,158.49298191070557,633.207284,18.97430416161918,0.06605987699636995,0.04699162665032666,0.03937730033475756
5451,159.9442059993744,639.022572,18.712499998648603,0.06514839425341079,0.04888616799532588,0.03931394223785067
5501,161.39885997772217,644.831567,18.538721812112847,0.06454337783070448,0.05115379319972353,0.039280054436686355
5551,162.85442900657654,650.6616859999999,19.10688102866874,0.06652144920767525,0.04814762657965062,0.0392100567830849
5601,164.3127899169922,656.501225,17.918968422664403,0.062385679064714324,0.05070604907373934,0.03917212238093338
5651,165.76814889907837,662.286489,17.756419266495257,0.06181975700660175,0.044787061193411325,0.03906682044732983
5701,167.22502303123474,668.124242,18.47727328243189,0.06432944206379806,0.05027226468626234,0.03902546715102274
5751,168.6765158176422,673.922776,18.082714334487562,0.06295576768043162,0.04673704558014213,0.03894445678086494
5801,170.13166189193726,679.760242,19.526142987313946,0.06798112821257826,0.0482628759261531,0.038881696678112844
5851,171.57983088493347,685.546667,19.082280983504603,0.06643580306519718,0.05008011390046111,0.038840603056677886
5901,173.04460287094116,691.3939409999999,17.810625296059253,0.062008477689845694,0.046436949174569996,0.03875998368989806
5951,174.5041859149933,697.239096,18.06670187566107,0.06290001959863228,0.051062635763370556,0.03873221084795862
6001,175.95891690254211,703.052701,17.864226466052045,0.06219509252780891,0.04526688148001076,0.03864142088511504
6051,177.43752002716064,708.958115,18.593430478554215,0.06473384846641099,0.045919121174171046,0.03855888525162726
6101,178.90540289878845,714.834557,18.170536758459004,0.06326152532380343,0.044381351345524074,0.0384623980710695
6151,180.35685086250305,720.629563,18.08570053600886,0.06296616427276529,0.04928389388867962,0.03841818127138413
6201,181.81274485588074,726.478663,19.382499757097843,0.06748102796971238,0.04290487999975233,0.038310057465077554
6251,183.26485300064087,732.270734,18.455694739545738,0.06425431541479537,0.04523851362826987,0.03822608459020855
6301,184.72647786140442,738.121419,19.15888573667023,0.0667025058927873,0.05777586309160182,0.03828273515868543
6351,186.17984104156494,743.923827,19.553159966611513,0.0680751890178657,0.04484710468596572,0.03819665266826315
6401,187.64232802391052,749.787999,18.849730612304786,0.06562616868882862,0.04741228665454056,0.038136999664188695
6451,189.09956192970276,755.6237,18.571374329177765,0.06465705900934256,0.04933694348556442,0.03809775999817499
6501,190.55643486976624,761.4383389999999,18.255550021042396,0.06355750274787565,0.04363763405413094,0.0380037373391398
6551,192.00789403915405,767.249605,19.013594285301053,0.06619666729526516,0.05310950917866797,0.038006120691769986
6601,193.4653890132904,773.0788259999999,17.420937526345437,0.06065176252838242,0.04445977849809523,0.037921655260857126
6651,194.91914892196655,778.893995,18.21247639099684,0.06340754000466464,0.045416074097494916,0.03784734385791574
6701,196.3814718723297,784.7299899999999,18.71456814433391,0.06515559459385112,0.05334253612924606,0.03785360030342537
6751,197.82921195030212,790.531046,19.088768269963815,0.06645838883919372,0.045320476262930086,0.03778006834468084
6801,199.28833889961243,796.3690899999999,17.958194676570997,0.06252224699816927,0.052648414658959246,0.03777932932287659
6851,200.74164080619812,802.1697499999999,17.857635556681117,0.06217214598607388,0.04542677847537455,0.03770830882357606
6901,202.19763898849487,807.990634,18.077226521939416,0.06293666161894858,0.044131977697184153,0.03762689160826019
6951,203.6525650024414,813.8273949999999,17.79370557347251,0.061949570929240805,0.055875798096232436,0.0376614640588791
7001,205.14185190200806,819.780436,17.596285947151742,0.06126224579097305,0.0439537819591161,0.03758001688055822
7051,206.58950781822205,825.56045,18.704143984263084,0.06511930242069927,0.046165593210147765,0.03751893546206778
7101,208.0482039451599,831.409857,18.17008278399031,0.06325994479166343,0.052135186435504695,0.037514871832588156
7151,209.50372195243835,837.2096349999999,18.61759958562659,0.06481799427891159,0.04526056748629676,0.03744723702614968
7201,210.95997786521912,843.0416839999999,19.18749065307373,0.06680209517116141,0.0543393695415806,0.03746587528729034
7251,212.40721988677979,848.838186,17.855093998724673,0.06216329743992685,0.04637383814358063,0.03740907176595553
7301,213.86612391471863,854.6802319999999,17.678115633968446,0.061547139455569055,0.044528193108302895,0.03733743041107004
7351,215.31872701644897,860.4729249999999,18.571057935714492,0.06465595747154237,0.055089948368335535,0.037364028173907306
7401,216.77970099449158,866.311958,18.706169066261495,0.0651263528330139,0.04367016178365227,0.037286710484855934
7451,218.23407793045044,872.1247649999999,18.46730114147821,0.06429472361514352,0.04802507265927902,0.03724685030578129
7501,219.6883668899536,877.967141,18.17981686170714,0.06329383441265662,0.05090056866992353,0.03723329238390257
7551,221.13955187797546,883.761413,18.04814787030163,0.06283542301045732,0.044343220873388225,0.03716370747593764
7601,222.59749603271484,889.596897,20.197687978798946,0.07031914172586232,0.05592163642929643,0.03719882757106717
7651,224.04634189605713,895.374191,18.09437716828705,0.0629963723508143,0.04502949075324814,0.037135825017707146
7701,225.50208497047424,901.207108,18.52337159656698,0.06448993537810173,0.04436813334943687,0.037068423324978644
7751,226.9546959400177,907.0210129999999,17.881607452084943,0.06225560519745038,0.05560033811031516,0.03710033691742285
7801,228.4079270362854,912.843031,18.077175238161043,0.06293648307221178,0.0448701125244147,0.03703792892685328
7851,229.866516828537,918.6504219999999,20.00159824648846,0.06963644667226007,0.04931032642021734,0.0370125122964385
7901,231.3232388496399,924.4873279999999,18.239372571710497,0.06350118024435313,0.04790677057517433,0.03697568144670115
7951,232.77357387542725,930.2827749999999,18.25697714579342,0.06356247134565442,0.042963050905416605,0.03690091851020427
8001,234.23371696472168,936.127767,18.164204889698475,0.06323948064338115,0.05504459653003178,0.03692765910406495
8051,235.7145528793335,942.046487,17.288412549309047,0.06019037097444711,0.043837374829920187,0.03686052878483902
8101,237.24963188171387,948.125006,19.94577801307538,0.06944210606710441,0.04561356372734286,0.03680755503609955
8151,238.69518780708313,953.922567,19.08429085597328,0.06644280052486307,0.053088770069880054,0.0368167440820484
8201,240.15505480766296,959.74705,18.278367092675666,0.06363694138934953,0.04445102196899318,0.03675600716969727
8251,241.61070799827576,965.5749219999999,19.50241790126103,0.06789852827884503,0.053027106355863704,0.03676485829330367
8301,243.07080101966858,971.404018,18.864800893843007,0.06567863653883438,0.04709759106264242,0.03672500053550836
8351,244.52409982681274,977.22335,18.515494057255452,0.06446250937746839,0.04316296143815462,0.03665672059565161
8401,246.00287890434265,983.149266,18.250378990552854,0.06353949957710459,0.055710081854626656,0.03668960342069323
8451,247.4490339756012,988.9251499999999,17.1442064028959,0.05968831091400798,0.04323867952053363,0.036622866923055865
8501,248.90503787994385,994.760765,18.691541092555347,0.06507542489723805,0.04459909476362668,0.03656646779601371
8551,250.35739398002625,1000.5544799999999,18.473718750947505,0.06431706680562584,0.055359764556817945,0.036596209331503884
8601,251.82139801979065,1006.410219,17.83139421643442,0.06208078560235961,0.04444272481416585,0.03653952081867369
8651,253.27127695083618,1012.2041939999999,18.327202077641182,0.06380696254387845,0.051138559608498405,0.03653376092364665
8701,254.72515988349915,1018.0190699999999,18.326821212462878,0.0638056365449582,0.045770237664342045,0.03648743608701043
8751,256.1791548728943,1023.8411329999999,19.005994354615485,0.0661702078013099,0.043859307735177856,0.036428340216998166
8801,257.6380000114441,1029.676013,17.762270270793042,0.061840127536183474,0.05350695729316303,0.03644244694168964
8851,259.0877408981323,1035.490481,19.37136731634069,0.06744226988610505,0.0452136292305333,0.036393534826089965
8901,260.54355788230896,1041.307978,18.311896676733376,0.06375367611541512,0.049538154929797,0.03637645559039545
8951,262.0001299381256,1047.139156,18.280448608624674,0.06364418827895275,0.04867386951386552,0.0363531228486256
9001,263.4588348865509,1052.957611,17.773021301563386,0.0618775577240957,0.043194302403261546,0.036292043784458765
9051,264.923152923584,1058.805457,20.015822978931322,0.06968597070578866,0.055923402892789756,0.03632636764790083
9101,266.39746594429016,1064.706453,18.15792008481259,0.06321759981791471,0.04465860195020644,0.03627571227362986
9151,267.9178059101105,1070.747382,18.868981241017067,0.06569319060193828,0.043823651781976426,0.036220124212146106
9201,269.3934509754181,1076.6500469999999,19.420853064922728,0.06761455670287354,0.05462284643616722,0.03624366079785457
9251,270.8485150337219,1082.474538,17.592970899094027,0.06125070430491567,0.04458199637732399,0.03619377160767639
9301,272.30566692352295,1088.293491,18.71855722898761,0.06516948276805276,0.05141694632623668,0.03619235886131988
9351,273.759418964386,1094.125298,18.620542058306274,0.06482823862735407,0.04828331121939133,0.03616825666431487
9401,275.2139608860016,1099.922337,17.70742558694359,0.06164918334987027,0.044291412021608606,0.03611769774256398
9451,276.66433095932007,1105.744098,19.533223014523827,0.0680057776396472,0.05615048865899832,0.03615332123200361
9501,278.1257538795471,1111.590042,17.92828896245181,0.06241812893516287,0.04371798443691507,0.03609976340577056
9551,279.57911491394043,1117.384628,18.338599807450727,0.063846644243025,0.0483578028021478,0.03607716286457717
9601,281.0372679233551,1123.22404,18.925732672921026,0.06589077321572005,0.05214587285887254,0.036081744688390774
9651,282.49401783943176,1129.049137,18.2124063216326,0.0634072960550819,0.043579056090321325,0.036028536131774626
9701,283.95543789863586,1134.885675,18.623710147317116,0.0648392684690066,0.053910028816198795,0.03604642770157334
9751,285.4091808795929,1140.7185709999999,18.732324355811983,0.06521741362743316,0.04719041222597101,0.03601679071247395
9801,286.8636939525604,1146.5368349999999,17.879050010182517,0.062246701350644695,0.044189514073324526,0.035968442785120285
9851,288.3179359436035,1152.343512,19.47371835481773,0.06779860954181272,0.05443084196114526,0.03599025935944804
9901,289.77274203300476,1158.163188,18.65272246033726,0.06494027611667401,0.04429223295895291,0.03594315753745133
9951,291.22622203826904,1163.972429,18.90625197795013,0.06582295031678159,0.04925321772815971,0.03592822109741154
10001,292.68256402015686,1169.798535,17.973260720446973,0.06257470009456699,0.04859347471324338,0.03590904765020144


==> RegResults/Disk16/DisappearingMotion_noise0.010000_logalpha_polyspeed7000_lowres/exact_fixedstep_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.3618631362915039,1.381221,81.03824538863732,0.28554318302213877,0.12047589839108117,9.863402668864543
51,1.8787610530853271,7.400372,35.77685394565968,0.12606191934646985,0.06787914013208865,0.25480186116005493
101,3.3013980388641357,13.078522,25.41560768685344,0.08955343841099053,0.05703782460563513,0.1505491598796542
151,4.740320205688477,18.829591,27.937154844181322,0.09843826307607124,0.0533180462107079,0.11349881961287007
201,6.1765971183776855,24.583398,28.7794118239823,0.10140600673564346,0.05089807608479284,0.09402097058626753
251,7.618661165237427,30.361136,21.876203954416734,0.0770821342395638,0.049635200938720196,0.08196747147368988
301,9.060631036758423,36.129256999999996,24.17673577014518,0.08518819791550448,0.04739526188809432,0.07342198858261446
351,10.510176181793213,41.907987999999996,26.351613007697154,0.09285151004812456,0.04878050210586617,0.06757323566973665
401,11.95022201538086,47.674552,26.454677412731805,0.09321466374337971,0.04766477433910755,0.06299732912449525
451,13.386794090270996,53.425829,28.814735586422078,0.10153047215953066,0.04838928805440737,0.05954076828881454
501,14.824933052062988,59.178709,27.648938638966747,0.0974227157596054,0.05210475598215456,0.05728221187100898
551,16.266160011291504,64.934407,32.145622633830016,0.11326705511789559,0.05138837984375009,0.05534285715698725
601,17.707810163497925,70.698144,28.607414319901682,0.10079996307623904,0.04686403674971073,0.05322107732834015
651,19.142049074172974,76.426592,26.842806514853148,0.0945822602246677,0.04660280984425595,0.05140113103042985
701,20.59555411338806,82.26614,30.74421051151237,0.10832909432897037,0.04842721518844284,0.05000742657598619
751,22.030566215515137,87.98445099999999,26.202211072750863,0.09232508324989316,0.05408204824212061,0.04932657288887897
801,23.470226049423218,93.74300699999999,26.608580743038132,0.09375695148175092,0.05115193450325422,0.048468073826589256
851,24.903868198394775,99.482867,26.69491771090689,0.09406116503548098,0.06300261811715455,0.048791976735229496
901,26.347450017929077,105.256446,23.644734668044038,0.08331365969794152,0.05131147454588139,0.0480714169742395
951,27.783245086669922,111.014827,23.351024411434256,0.08227875375746363,0.05745986901790938,0.0479020989269067
1001,29.228556156158447,116.796285,28.839966306349478,0.10161937413468398,0.051780904690946136,0.04733028917252915
1051,30.670505046844482,122.56034899999999,26.530270581636188,0.09348102086846517,0.054521998054209375,0.04700083130855634
1101,32.11930513381958,128.34345,24.66666784379558,0.08691450335442244,0.04958860537343646,0.046383820707415556
1151,33.559550046920776,134.09700999999998,25.62994496607279,0.09030866884145071,0.05579667993824379,0.04620725905614456
1201,35.00388503074646,139.896803,27.876504753547795,0.0982245587954933,0.05407083821838246,0.045938941179936736
1251,36.4437141418457,145.64534,24.16785874891894,0.08515691919168045,0.05293261277740478,0.045624571514724994
1301,37.88510704040527,151.420602,30.420362502746475,0.10718799618703846,0.05764160143634108,0.04560770470403964
1351,39.32161903381348,157.150759,26.348248725019314,0.09283965579363262,0.05750769096707187,0.045583535296338025
1401,40.761651039123535,162.926968,32.19107221145686,0.11342719946702783,0.06605210414631109,0.046073537347205415
1451,42.20133709907532,168.671942,29.57845608634322,0.10422148775890491,0.05304673796275403,0.04580334418422537
1501,43.64616799354553,174.463327,304.968654430045,1.0745755894678315,0.19946626004846335,0.06229724072442815
1551,45.09120202064514,180.23821999999998,30.36054484502268,0.10697722503441211,0.0772614888517621,0.0629052429960944
1601,46.54311418533325,186.028776,26.229881872274298,0.09242258299380787,0.0617143060218277,0.06255803527550571
1651,47.97960805892944,191.77974999999998,26.943594202749853,0.0949373917687115,0.056558152123781576,0.06198084616387189
1701,49.41884112358093,197.534889,28.63160640770633,0.10088520536798118,0.055036681490333715,0.061369792346723816
1751,50.85281801223755,203.24908299999998,27.09517065651485,0.09547148061616492,0.050986474928961,0.060626247079341784
1801,52.295910120010376,209.03989299999998,26.27731758561513,0.09258972561284298,0.054888085570089,0.06007943152415107
1851,53.736040115356445,214.799998,28.568030953272398,0.10066119339025284,0.05183601055622774,0.05944329867480793
1901,55.1820170879364,220.57959799999998,29.143585302864494,0.10268919412245782,0.05698229662811638,0.05904105531769442
1951,56.621904134750366,226.33687999999998,30.144657849037365,0.10621653408273735,0.0526943918120198,0.05849503086685057
2001,58.12534499168396,232.352061,27.23653602276819,0.0959695900761549,0.052388281944549496,0.05796537293540868
2051,59.62032508850098,238.322648,25.595424731443146,0.09018703469663984,0.05066049122340594,0.05740276722204702
2101,61.0662260055542,244.127635,29.307000270515516,0.10326499669311758,0.05416362081119872,0.05698560461156806
2151,62.50533103942871,249.874346,24.764365027375575,0.08725874531866962,0.04926490784011661,0.05642785596455761
2201,63.95344018936157,255.67580099999998,24.703931454882046,0.08704580395291762,0.05468490548795321,0.05606989424335404
2251,65.39066815376282,261.40229999999997,25.52400019690631,0.08993536600811242,0.05104565309021511,0.05561113725254939
2301,66.83152604103088,267.16918499999997,27.626648326446322,0.09734417448866454,0.05024646650265864,0.05514814480216559
2351,68.27161812782288,272.919961,31.127261998186338,0.1096787995236189,0.048430204660941195,0.05465283777788152
2401,69.71171498298645,278.694866,24.859015685623003,0.0875922526657438,0.05318723919803437,0.05431570418930353
2451,71.14929699897766,284.457428,29.861054383179454,0.10521724003375078,0.05182181222849067,0.053952638746958555
2501,72.59385704994202,290.228207,27.088166732371086,0.0954468018637553,0.05271916623034942,0.05362940785795972
2551,74.02930903434753,295.968869,26.72777292634506,0.09417693238397307,0.05206771988118202,0.05330028428139551
2601,75.4727110862732,301.735845,26.160734661013514,0.09217893859225623,0.05165345100679357,0.05297311887874726
2651,76.92271018028259,307.546299,30.86875046973178,0.10876791844112717,0.050468729753270734,0.052627073218823
2701,78.36645221710205,313.31197199999997,26.83471800284753,0.09455375986100704,0.050319124534299854,0.05228976039132463
2751,79.81260204315186,319.084654,26.311643787375587,0.0927106760710462,0.04978803796106555,0.0519517648152843
2801,81.25623798370361,324.865202,31.43418559772222,0.11076026348098608,0.050282609167061496,0.05163799091640947
2851,82.69229912757874,330.613136,17.06371937295195,0.060125052320449374,0.03554224113820933,0.05104554938327738
2901,84.13797998428345,336.40097499999996,14.905860075803009,0.05252170393516686,0.01393626570001029,0.050213075843181305
2951,85.59160208702087,342.20687699999996,16.71631935170273,0.05890096723107292,0.01350507380845893,0.049405978214383625
3001,87.06281113624573,348.086077,24.009914777603477,0.08460039400912883,0.022905603654325,0.04870638755633221
3051,88.51603412628174,353.898505,24.066789876432246,0.0848007968766438,0.033384279238659706,0.048166368335884134
3101,89.97095203399658,359.716074,19.982261647059445,0.07040871340833092,0.026281711831015325,0.0475471742378086
3151,91.41133403778076,365.473008,22.522850896929366,0.07936063404383623,0.027474803711099362,0.046962017016258815
3201,92.85367012023926,371.265815,23.980305198502187,0.08449606285753514,0.03563812605392251,0.04650889979959823
3251,94.29865312576294,377.044537,22.122291225551507,0.07794923769625967,0.03254455646671986,0.04602386340125802
3301,95.74370098114014,382.80972499999996,21.429404701977646,0.07550780991773862,0.032833623907777734,0.04555756707832782
3351,97.18301200866699,388.58120399999996,26.096296023383182,0.09195188513607226,0.03289308555177213,0.045106010208786636
3401,98.63437509536743,394.37127699999996,28.537864054951747,0.10055489849051662,0.033254179857893786,0.044672694317424634
3451,100.07886409759521,400.147904,23.043347814884946,0.0811946365693535,0.0345797854417342,0.04427035107175318
3501,101.51961517333984,405.91833299999996,22.364356549619572,0.07880216957801746,0.02760966956118216,0.043791991026198546
3551,102.95861411094666,411.67643999999996,21.37791483514623,0.07532638224247344,0.026542951667416173,0.043315604530976826
3601,104.4053361415863,417.45771099999996,29.023129179165903,0.10226475964944508,0.03454684710656282,0.04294841726488286
3651,105.84007215499878,423.192797,17.00328171880165,0.059912096572731666,0.026908488022282403,0.04250041391047121
3701,107.2881371974945,428.99877399999997,19.99793668561511,0.0704639453593895,0.029858260924989565,0.04209649351935866
3751,108.73668718338013,434.777331,19.781482057768223,0.06970125432235061,0.027670732624782667,0.04167962873135825
3801,110.1910011768341,440.588423,31.235982635990773,0.1100618832988166,0.033840342216896226,0.04134429814167253
3851,111.63331413269043,446.37442,23.000676481102452,0.08104428153126475,0.028285836260262757,0.04095434148050459
3901,113.07724213600159,452.12965599999995,24.317038481789815,0.08568256304739398,0.028774698880299515,0.040579435142049466
3951,114.51898717880249,457.892852,24.407203436694743,0.08600026474610586,0.033388030837392065,0.040265318723728655
4001,115.9675350189209,463.711412,24.900646642364876,0.08773894187209721,0.03359445488461962,0.03996149579078035
4051,117.41431403160095,469.49814699999996,23.97985373526796,0.08449447209939001,0.03292046838186394,0.0396573511938755
4101,118.86184310913086,475.273691,26.88096800072909,0.09471672453955524,0.0318922627015408,0.03934913774215772
4151,120.3076651096344,481.07111599999996,26.43963136648874,0.09316164808496387,0.03227687580871101,0.039052551619553864
4201,121.75464916229248,486.83858699999996,22.880557425782946,0.08062103473917227,0.030882355279445963,0.03874820712615351
4251,123.19139003753662,492.605736,107.77508946560431,0.3797520781566605,0.12870534382018856,0.04094103072154454
4301,124.63820815086365,498.380096,29.98085565316404,0.10563936708990111,0.07149048724220747,0.04127285680955165
4351,126.07840609550476,504.14960199999996,29.441652277910308,0.10373945122514056,0.06084657638494295,0.04137710415968554
4401,127.5180561542511,509.912404,26.295436075467194,0.09265356721305411,0.05678705028382647,0.04140502139281054
4451,128.9553611278534,515.6403829999999,25.663020517987086,0.09042521255890817,0.05129531685619321,0.041341608199446066
4501,130.43385004997253,521.5574429999999,24.231660928615042,0.0853817300496501,0.05376967432959609,0.041319104827495075
4551,131.87338614463806,527.306859,24.134847933255557,0.08504060357633766,0.051456763870602405,0.041260578647293336
4601,133.32143998146057,533.1082799999999,26.839351356414298,0.09457008576390853,0.05171132738802358,0.04120704346455262
4651,134.75963807106018,538.864249,25.140040661061356,0.08858246124701989,0.050106218409155814,0.041131066537256934
4701,136.20581221580505,544.649501,28.142839545650524,0.09916300562293678,0.05173257800508661,0.041080372817418866
4751,137.64506006240845,550.391132,31.069843509451008,0.10947648198874166,0.048524225659305385,0.040984910128352696
4801,139.09865021705627,556.211382,25.703116131927974,0.09056649189158623,0.05538932617143228,0.04099229478355117
4851,140.54349207878113,561.987673,28.591127388879972,0.10074257508488633,0.050747785739582295,0.040930624588094607
4901,141.98428606987,567.755319,26.643797801597916,0.09388104092803165,0.05387384194175504,0.040915545161616045
4951,143.42348909378052,573.500199,27.215478319691425,0.09589539197950511,0.051212605006035104,0.04086239310890202
5001,144.86880803108215,579.2968149999999,24.41861243611629,0.08604046504899128,0.05248769483197553,0.04082833359988167
5051,146.30851912498474,585.049533,27.746291626874914,0.09776574492948316,0.04966573717633251,0.040755836084858756
5101,147.75086116790771,590.8084789999999,30.200328679311003,0.1064126936368045,0.049373321255629966,0.040681147590161025
5151,149.1933240890503,596.5892749999999,28.33976468002185,0.09985688330273826,0.050946292631925454,0.040628761139046794
5201,150.64587211608887,602.4040699999999,38.46685565441946,0.13554030386196136,0.05029898574864277,0.0405688133452167
5251,152.08365511894226,608.135984,25.1919171835468,0.08876525132698243,0.04867966807626442,0.040489174569274256
5301,153.54130721092224,613.981603,28.940281568428645,0.10197284105764629,0.04956867501998886,0.040422250336729665
5351,154.9759840965271,619.711063,33.01683879153676,0.11633683820091854,0.048973612935214704,0.040349082700418426
5401,156.42328310012817,625.498508,26.094283472026497,0.09194479378904682,0.048937263891457354,0.040276977233059806
5451,157.8692810535431,631.295094,27.690274793993424,0.09756836621419766,0.04999639303761312,0.04021904826969614
5501,159.31211519241333,637.062318,26.303964510198888,0.092683617671178,0.052214530765455396,0.04019048694699449
5551,160.75113105773926,642.806867,31.20697630332215,0.10995967772269291,0.05000845745976852,0.04013465046738086
5601,162.19472002983093,648.57845,28.669153714679165,0.10101750558617466,0.05083327478945417,0.04009003033743215
5651,163.63046407699585,654.325081,31.303579606315427,0.11030006533220821,0.04717454248144566,0.04000301780269028
5701,165.07861018180847,660.131206,24.838239834135877,0.08751904769030068,0.05050169531380824,0.039956209886263326
5751,166.51721811294556,665.865514,24.616906909797294,0.08673916767907701,0.049367179803322996,0.03989699523500903
5801,167.9647810459137,671.664803,27.015925219088228,0.09519225450096139,0.05028143763444107,0.03984933095942572
5851,169.4147400856018,677.456924,29.289923400005634,0.10320482530196684,0.05068267609667225,0.03980701726285216
5901,170.8609540462494,683.254964,25.67870086488754,0.09048046321424226,0.05054549838435203,0.039764123857762054
5951,172.30052518844604,688.992309,27.84375247972671,0.09810915416804566,0.05165843328678343,0.03973490630165187
6001,173.74013805389404,694.751702,30.125583487253973,0.10614932440967959,0.04907287088659129,0.039676401412891284
6051,175.17837715148926,700.513212,28.257758787674227,0.09956793055684386,0.046469943891144345,0.03959102786339399
6101,176.6258270740509,706.297602,23.64199774997865,0.08330401600079194,0.048530372886517806,0.039529043857271344
6151,178.06694912910461,712.077649,24.90364318725176,0.0877495003801321,0.04999344717973364,0.039483941645573346
6201,179.51288414001465,717.8448619999999,31.70310278272925,0.11170780952678222,0.04454350839033535,0.03938292142179358
6251,180.95246601104736,723.6126009999999,28.774640830070705,0.10138919584862137,0.04837362443429441,0.039322268979514324
6301,182.39695119857788,729.389363,23.92488572569287,0.0843007889767707,0.04553573387744371,0.039233848978775916
6351,183.83928203582764,735.1485819999999,29.227394139920584,0.10298449965361306,0.05111714561665163,0.03920469150780498
6401,185.28040099143982,740.9179829999999,28.41507783819797,0.10012225379300402,0.04891425810264313,0.03915252826469564
6451,186.72228002548218,746.697317,33.32043689734673,0.11740658457902345,0.04708534559433083,0.0390825532318315
6501,188.1713171005249,752.48009,25.347599637434634,0.08931380791542583,0.045376825027374994,0.038997134261083165
6551,189.60599398612976,758.231963,26.215402752238518,0.0923715649343404,0.0490413781026254,0.038948849693315746
6601,191.04691314697266,763.9854439999999,23.005825297065662,0.08106242369724921,0.04570758253376136,0.03886882180320764
6651,192.4847230911255,769.743211,26.246223755456498,0.09248016461243797,0.04903432480889507,0.03882231151026531
6701,193.9638969898224,775.621082,26.486270844880927,0.09332598512176334,0.04624784541916985,0.03874961516353411
6751,195.40268516540527,781.357027,25.285399921075673,0.08909464343442014,0.050131059493573236,0.03871568425968627
6801,196.84517812728882,787.142747,25.657814305061528,0.09040686815123837,0.04865331543100413,0.03866762061291825
6851,198.28915214538574,792.9305559999999,28.350615580596838,0.09989511711041733,0.049345465661581905,0.03862695699143097
6901,199.73425698280334,798.702902,25.65902953911923,0.09041115010230097,0.048135211430546804,0.038575257069204984
6951,201.17568802833557,804.465889,28.271076224607206,0.09961485535529306,0.04794615707036899,0.03852252118460246
7001,202.62143111228943,810.2563299999999,24.583274542680044,0.08662066198940946,0.04775732154228693,0.038468783638176046
7051,204.06334114074707,816.0136219999999,25.773389317755512,0.09081410373295903,0.0484828176678556,0.038422537474211704
7101,205.50601315498352,821.785093,26.973526408398797,0.09504285971455464,0.04710913746295079,0.038364376085895366
7151,206.94109201431274,827.529088,33.109765461159256,0.11666427096929108,0.0492054247390511,0.03832621482287519
7201,208.3875720500946,833.3116239999999,23.39738764801986,0.082442117439468,0.04542890626212243,0.03825485679711716
7251,209.84259605407715,839.1338599999999,25.07972595609295,0.08836993871821729,0.047652304126611124,0.03820387868515143
7301,211.291894197464,844.9298229999999,25.057791291557052,0.08829265059456572,0.046372611067491916,0.038142399457443577
7351,212.7292320728302,850.67414,24.731390155334942,0.0871425563528662,0.04577829441578985,0.0380766936895968
7401,214.17720198631287,856.4658909999999,25.39733146359115,0.08948904102752164,0.04489765497046296,0.03800454365337954
7451,215.6126630306244,862.2041059999999,23.89327198786767,0.08418939605010324,0.04432031251276479,0.037928664109961346
7501,217.05449604988098,867.971179,24.34981987777796,0.08579807028856724,0.04437301794348708,0.0378542196590717
7551,218.4902310371399,873.718227,26.81116371794682,0.09447076490656171,0.04671913227413594,0.03779999432003578
7601,219.93790102005005,879.51635,27.797327487355677,0.0979455728857779,0.04484650172487992,0.03773115244410047
7651,221.37426209449768,885.255009,26.881077032934286,0.09471710872115707,0.04577980330471224,0.03767072284441648
7701,222.81928205490112,891.0445689999999,22.625217025815537,0.07972132732064192,0.04377830707526507,0.03759526040101782
7751,224.25917720794678,896.803777,25.92180921893143,0.09133707027551383,0.047120021424621926,0.03754740293496065
7801,225.70052099227905,902.555717,24.07039500633882,0.08481349977098455,0.04691299125497556,0.037498463087001
7851,227.1378161907196,908.317331,24.876612352147482,0.08765425558974448,0.04575616338278645,0.037440867507251833
7901,228.5816900730133,914.083441,25.19615060056053,0.08878016802913169,0.050062328372217024,0.03741948912414186
7951,230.02946305274963,919.8777729999999,23.79513542889368,0.08384360591995067,0.04864426183776424,0.03738641641611519
8001,231.48617911338806,925.684009,27.28542182829179,0.09614184218313063,0.049820010620885403,0.0373635898234846
8051,232.92446613311768,931.4370759999999,28.228534798652042,0.09946495805532954,0.048520054000627026,0.03733025639567274
8101,234.3659770488739,937.221323,21.876232545916217,0.07708223498344997,0.04647371721752545,0.03728102796829049
8151,235.8034541606903,942.9721509999999,25.02826692159918,0.08818861968256775,0.04553791261181822,0.0372252248359172
8201,237.24953198432922,948.7534529999999,26.69773957488501,0.09407110804471697,0.04659051116532004,0.03717813770408699
8251,238.68534803390503,954.4883249999999,23.73088992186323,0.0836172329711736,0.04829739333691651,0.03714496059266364
8301,240.13004803657532,960.26,25.411321498460254,0.08953833576567838,0.04511758513636054,0.037087865964105834
8351,241.58410906791687,966.070762,26.250573548734785,0.09249549137342858,0.04604247656599756,0.037038315956571116
8401,243.05598521232605,971.965421,21.777829878148317,0.07673550720278834,0.044977946197807435,0.036981517993107324
8451,244.49810314178467,977.7336369999999,26.669655783504677,0.0939721530988934,0.0446955232181123,0.036923355625185325
8501,245.94111108779907,983.495541,25.82145236486607,0.09098345680066028,0.048271957284752115,0.03689245638162135
8551,247.3800950050354,989.2524609999999,27.76957299216138,0.09784777823508,0.04437789516432974,0.036833246547941095
8601,248.8230140209198,995.0298799999999,28.542402863125297,0.10057089125697877,0.048103068162675046,0.036801944377259636
8651,250.26126718521118,1000.778345,27.45330766220255,0.09673339812278979,0.04654756738759982,0.03675943882029843
8701,251.7087640762329,1006.584975,27.306202913549615,0.09621506560008293,0.04896449166802359,0.03673545106164346
8751,253.14662098884583,1012.3196859999999,27.517891787091326,0.09696096421217142,0.04759002317870827,0.03670143175045157
8801,254.59088516235352,1018.098635,27.036105423763672,0.09526336067866095,0.04653392531699063,0.03666012361944772
8851,256.030944108963,1023.8669739999999,30.189557932966373,0.10637474225742777,0.046809922512628055,0.036621260185857374
8901,257.4689681529999,1029.6045199999999,24.73873136301436,0.08716842354431333,0.04658645955969676,0.03658123997691257
8951,258.9066150188446,1035.363623,25.060624426472586,0.08830263331763472,0.046570562721202594,0.03654155444144133
9001,260.3454501628876,1041.116204,28.674208883879604,0.10103531778209877,0.04819558700908432,0.036513936300709655
9051,261.795517206192,1046.9125,27.075193400678806,0.09540108954103595,0.046513388064561775,0.0364746614493014
9101,263.2389600276947,1052.677592,24.818964956562407,0.08745113148766949,0.04850144220027498,0.036449922616584904
9151,264.6789801120758,1058.439323,29.8561841927992,0.10520007962194236,0.045679265302915946,0.03640571608329884
9201,266.1239449977875,1064.233475,24.040426469706677,0.08470790381071396,0.04884338860014707,0.03638407923936244
9251,267.5583701133728,1069.9614119999999,26.742293965392534,0.094228098147626,0.04592490560805842,0.036342359357517236
9301,269.00297713279724,1075.744176,25.303968423959375,0.08916007068289944,0.04785130818189849,0.036314286891164144
9351,270.44870615005493,1081.52721,27.870818987851727,0.09820452465449003,0.04575584633146389,0.03627225996318723
9401,271.89616298675537,1087.31204,22.943179372547807,0.08084168697467574,0.047414574706077274,0.03624185143358301
9451,273.3378632068634,1093.09472,28.38909115874018,0.10003068814849915,0.04332132877360859,0.03618505946406184
9501,274.78518319129944,1098.8606029999999,28.764752463802697,0.10135435358907448,0.04606677903527879,0.03614641820422343
9551,276.22184801101685,1104.6163,23.321897863869232,0.08217612459684598,0.045285635714695835,0.036103104275135606
9601,277.664510011673,1110.3777069999999,26.069617232588158,0.09185788079520507,0.04695838042625721,0.03607116287328336
9651,279.10384011268616,1116.1514829999999,24.730964861475883,0.08714105780410501,0.047817116685993775,0.03604528316645347
9701,280.5456631183624,1121.910965,27.280930940558818,0.09612601826725341,0.047677550173045834,0.03601873661298398
9751,281.98502707481384,1127.671124,25.877507007776806,0.09118096874188186,0.04791475150164934,0.035994042522995325
9801,283.42515301704407,1133.430895,27.131298927048384,0.09559878077321739,0.04623729749906597,0.035958649825434404
9851,284.86170506477356,1139.175378,26.446346167346128,0.09318530809390141,0.0471825845520454,0.035929708257008156
9901,286.30849409103394,1144.9683519999999,23.890444282277024,0.08417943245759046,0.048640405283423505,0.035910646847340716
9951,287.74821519851685,1150.73004,24.95325824993246,0.08792432206902416,0.04737121143762449,0.03588345530235184
10001,289.1963701248169,1156.507364,24.01449383578665,0.08461652859894621,0.048960117974301276,0.03586693601812938


==> RegResults/Disk16/DisappearingMotion_noise0.050000_logalpha_polyspeed7000_lowres/exact_fixedstep_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.23462414741516113,0.887668,198.41011801622832,0.302742461804453,0.1287526261427735,11.265192266302275
51,1.3958771228790283,5.022120999999999,254.48932045191208,0.3883104558722785,0.07327985751276987,0.2924473424113586
101,2.55941104888916,9.239556,288.796617649312,0.4406579657434654,0.06473462945922574,0.17586372129954309
151,3.4795680046081543,12.838508,247.00076727967098,0.3768841080358623,0.0652099555577959,0.13677775867321643
201,4.465764045715332,16.624116,167.82330025134044,0.2560718151585549,0.06341280019727305,0.11634412777681671
251,6.3804240226745605,23.640314,317.05523751903445,0.48377615060264817,0.06357236149162868,0.10411913833326089
301,8.03926396369934,30.273899,362.168042599676,0.5526111566273954,0.06166263152263388,0.09540611270519675
351,9.934818029403687,37.833348,260.34018492032436,0.3972379497448766,0.06532827011046649,0.09008408758953927
401,11.551321029663086,44.310294999999996,219.75154752429984,0.33530610811593453,0.06903539001190438,0.08692723463047336
451,13.207587957382202,50.926362999999995,205.91848567780616,0.3141990434179628,0.06860039641226316,0.0843799153459561
501,14.848438024520874,57.484322,279.68255590901424,0.42675134890414756,0.06765474801188454,0.08216915134521889
551,16.385202169418335,63.632568,357.01751223488804,0.544752261840049,0.06563937027332215,0.0800294480615976
601,17.93167209625244,69.80298499999999,240.40881711343616,0.36682583459007473,0.0640120272662715,0.07800295425144989
651,19.566704988479614,76.33608699999999,195.80546911069308,0.2987681794962619,0.06305037542707156,0.07616278026920058
701,21.187685012817383,82.794387,349.7537943622174,0.5336689771133827,0.06549202024141804,0.07488671564830728
751,22.691022157669067,88.80805099999999,284.85508109503434,0.4346438043102432,0.06206586357224918,0.07338914598345078
801,24.261850118637085,95.101733,221.01587806105735,0.33723527656288443,0.062187029592766147,0.07209005077478384
851,26.0013210773468,102.056309,193.0474404973036,0.2945598640106758,0.06645949360394081,0.07138365210143004
901,27.807743072509766,109.26832399999999,311.86702847748285,0.4758597641133917,0.061868262420757714,0.07031115145182698
951,29.310670137405396,115.284863,278.1598932830133,0.4244280065438781,0.06492297293946321,0.06962488925692231
1001,30.80136203765869,121.26595999999999,179.99465994592276,0.2746433851686285,0.06266697183917502,0.06881413375375459
1051,32.278156995773315,127.152085,242.3475172114499,0.36978398433687953,0.05893512334336976,0.06778637996200683
1101,33.76522612571716,133.103583,357.8532919214999,0.5460275294644064,0.06069963781240216,0.06698162577815454
1151,35.25101113319397,139.052823,215.60772951463582,0.3289832971723278,0.06329416373180649,0.06643752876762127
1201,36.79725098609924,145.19302299999998,296.50261467490475,0.45241609851164877,0.0673426966742713,0.06623935429916332
1251,38.27426314353943,151.116828,222.1069890802009,0.3389001394203848,0.06061646555439923,0.0655874776727348
1301,39.76324415206909,157.060791,241.33884986022267,0.3682449174782663,0.06637011711614858,0.06536914717542225
1351,41.24556803703308,162.982089,296.56940524823784,0.45251801036371736,0.061710753072331995,0.06486569903390105
1401,42.72775316238403,168.917867,175.67449652513056,0.26805149901642533,0.05858166621996681,0.0642157991681905
1451,44.22473502159119,174.890469,221.46365430267775,0.3379185122923981,0.05776539441262665,0.06356524898735032
1501,45.7348530292511,180.921863,496.22144523725655,0.7571554486903902,0.20752358918778016,0.08095266753540764
1551,47.22512602806091,186.888631,219.6231803963605,0.3351102401797845,0.08365964735016201,0.08141053172894358
1601,48.76375412940979,193.052918,329.6002537607068,0.5029178614103101,0.06774453984334418,0.08081690680506022
1651,50.2457160949707,198.95853699999998,240.02077536884534,0.3662337442560994,0.06467875413291853,0.08009220373417951
1701,51.73193001747131,204.90419799999998,240.03286344013816,0.3662521887411803,0.06218384236581841,0.07928367959426087
1751,53.205666065216064,210.816105,210.3259230969146,0.3209240958893333,0.06452038460824419,0.078635280140646
1801,54.72055196762085,216.836028,279.7209119215144,0.426809874113272,0.061947211588521005,0.07789956731796602
1851,56.19535803794861,222.747365,217.3099095147337,0.33158055465504244,0.06576086690484736,0.0773834288747701
1901,57.680010080337524,228.66799,252.99238678990514,0.38602637184206356,0.06795616493081634,0.07699966216517143
1951,59.15648603439331,234.5872,251.5473077814316,0.38382140981239815,0.06421864797438995,0.07646264875127501
2001,60.64077401161194,240.505228,355.3586192458364,0.5422210534904095,0.07416118884341516,0.0764196853638768
2051,62.12042498588562,246.433371,221.2108560441889,0.33753278212964233,0.061895960807335525,0.07582627144736391
2101,63.599483013153076,252.361079,409.2001270673967,0.6243746794654198,0.06424736753798091,0.07535687665366546
2151,65.07525396347046,258.24323499999997,309.12021706985485,0.4716685643098119,0.0636156776890331,0.0748839434774974
2201,66.5808379650116,264.275392,240.05615444780778,0.3662877271354432,0.06650865191887724,0.07454943454354773
2251,68.10956406593323,270.335266,212.94704626995724,0.32492351532435787,0.06254239694070536,0.07407447197445444
2301,69.58737206459045,276.241944,305.9563411810155,0.4668409900660799,0.06388155050192999,0.07366972899582551
2351,71.05844807624817,282.133491,185.74374584270458,0.28341558103706016,0.060269172022261536,0.07315226692455176
2401,72.54222512245178,288.064109,242.14819088337575,0.36947984388342403,0.06183611745519323,0.07271157143018585
2451,74.01449608802795,293.96522999999996,209.87787640221376,0.3202404474911907,0.06616221960557292,0.07244258242664
2501,75.49934315681458,299.899738,309.05867680666597,0.471574663600694,0.06441015330757432,0.07212187896957997
2551,76.9711799621582,305.794693,221.6997170442904,0.33827870670309984,0.06258067397875094,0.07175130047113411
2601,78.44688510894775,311.681402,296.80276862837763,0.4528740859757119,0.06346567710257521,0.07142490457999233
2651,79.92274713516235,317.588151,222.09910256800546,0.3388881058500157,0.059967031183147945,0.07099979284857724
2701,81.39569306373596,323.479723,225.22758203411766,0.34366167075056187,0.06094715902416218,0.07061982651764169
2751,82.99570798873901,329.862358,282.1295598180855,0.43048508987907486,0.06813312717022789,0.07048309951370625
2801,84.46821308135986,335.766806,308.53745493953755,0.4707793614619802,0.06821381111548688,0.07035419235443338
2851,85.9415819644928,341.67323,276.7723751939016,0.4223108733739784,0.041860049464922056,0.0695547419184378
2901,87.4154920578003,347.55415999999997,278.5474230495157,0.4250193156802592,0.029360618878279156,0.06856596059163253
2951,88.88678002357483,353.433952,265.92269591918597,0.4057559786626738,0.026784340219775,0.06757604234562545
3001,90.36526298522949,359.34583399999997,297.9832423440709,0.4546753021755591,0.019800574652865496,0.06654248771764609
3051,91.82992911338806,365.203782,213.64715536278933,0.3259917710787259,0.024367134466996784,0.06558953302743556
3101,93.30400395393372,371.101798,257.8141840767863,0.39338367194120993,0.019273605689319306,0.06461664514298343
3151,94.77780103683472,377.003767,213.08037057856748,0.3251269471342404,0.020144723312501705,0.06368233498794117
3201,96.26131010055542,382.94969199999997,230.07189062416623,0.3510533195382099,0.017548143115638497,0.06275560246934754
3251,97.73927903175354,388.843706,292.97919438612485,0.44703991637506163,0.019830611895476687,0.06187592419254589
3301,99.21825695037842,394.75845799999996,286.8001726564561,0.43761170641940744,0.02254141800583849,0.06104748826528105
3351,100.69005799293518,400.655379,307.9746595589759,0.4699206247165614,0.02072554385674897,0.06022720311152187
3401,102.16527009010315,406.55372,289.3380696420002,0.4414841358544168,0.023305043742355282,0.05945464013840277
3451,103.63493704795837,412.436968,221.96060675354386,0.3386767831400706,0.024351711492153504,0.05871467970580949
3501,105.11727404594421,418.350186,271.4777082369074,0.41423204894192994,0.023321502231754408,0.057985939885322
3551,106.58410906791687,424.210699,256.9131124258632,0.3920087791051482,0.02246436551796779,0.05726991094128846
3601,108.05608201026917,430.103858,150.19393413568292,0.22917219052615775,0.02865971083997714,0.0566359326273081
3651,109.52803111076355,435.992252,253.4088797660498,0.3866618742558668,0.020530430715757657,0.055941907126047456
3701,111.00041007995605,441.872053,181.66582044977696,0.27719331180576606,0.019150728364101564,0.05525617864382808
3751,112.47087502479553,447.771467,323.4168777381558,0.49348300749234314,0.02210987973278933,0.05461173753284853
3801,113.94033002853394,453.631391,321.93909567870577,0.4912281457788303,0.019262481315279252,0.05396234564987851
3851,115.40989017486572,459.505514,302.31520652224157,0.46128519441724825,0.01983211111508812,0.053333903892109784
3901,116.88027095794678,465.390082,252.59167350087998,0.38541494673526877,0.025836678549888026,0.05277125555102859
3951,118.34542608261108,471.25694999999996,226.3764086811397,0.3454145985285573,0.021376380529875408,0.05218517685705951
4001,119.81835508346558,477.140182,271.13084370349384,0.4137027885200915,0.0197092793860784,0.05160164684269458
4051,121.28339695930481,483.011888,190.0503275441543,0.289986743633477,0.025377190389438628,0.05107710708842471
4101,122.75608897209167,488.89455799999996,211.57745761033317,0.32283373962834155,0.02476668361843033,0.05056008184176409
4151,124.23092317581177,494.80071399999997,194.49696375419302,0.29677160726057206,0.017100579803219242,0.05000086270782501
4201,125.70199799537659,500.69260499999996,280.1004774999088,0.4273890311581256,0.02372546054205898,0.04950045928595686
4251,127.17178201675415,506.571111,319.9712499617246,0.48822552442682093,0.12573263466273388,0.05144588002638638
4301,128.63889813423157,512.421773,376.7692721849859,0.5748903238101252,0.07416971863465349,0.051717265115429935
4351,130.11084508895874,518.322923,165.5625633639173,0.25262228820078836,0.06837793017026057,0.0518535715411987
4401,131.58148312568665,524.2071559999999,301.27136912912056,0.45969246363679905,0.06621734439521455,0.05194160017949732
4451,133.04765915870667,530.071238,214.04417445168144,0.32659755942035035,0.06132254946122994,0.05193222718374258
4501,134.5267550945282,535.972582,317.00260367413915,0.4836958396793084,0.057831115948585136,0.05186054657805528
4551,136.0050151348114,541.877805,274.0115471784173,0.41809828644351715,0.08430849788655158,0.0523522941163637
4601,137.48454999923706,547.812626,387.05037225730376,0.5905776565785925,0.06327260878789524,0.05237451654705625
4651,138.94779300689697,553.648158,305.0735752008801,0.4654940287886235,0.0662067933233539,0.05245224471559592
4701,140.41911506652832,559.5361809999999,181.06301167920617,0.2762735209552562,0.06255122343977983,0.05245982465919759
4751,141.88413310050964,565.395088,385.80605753817485,0.5886790291038698,0.06439061200762476,0.05250091951985635
4801,143.3552839756012,571.277918,160.04275762954094,0.24419993759984396,0.062253742564040565,0.05250266632742839
4851,144.8194010257721,577.142916,315.4537992931696,0.4813326091352396,0.06170271737782102,0.0524949630000734
4901,146.30088996887207,583.0620299999999,303.67107278136547,0.4633540319002802,0.06501393966591346,0.05254557096861719
4951,147.76396107673645,588.914504,221.45531212534667,0.3379057834490948,0.06375617219129946,0.05257294404229596
5001,149.23210501670837,594.795695,345.06824634676406,0.5265195718547997,0.061821117297103836,0.05256682561619881
5051,150.70037198066711,600.654485,219.43451314820845,0.3348223637965713,0.06080750234636972,0.052543627214468674
5101,152.17348408699036,606.565464,275.6078061043004,0.42053392511825277,0.0649698903250949,0.05259100826484801
5151,153.63513016700745,612.39454,221.40076523936838,0.3378225535276072,0.06499792574287293,0.05263800077006722
5201,155.10984206199646,618.290701,255.53655035675425,0.3899083630890931,0.06252950070043066,0.052642944248740504
5251,156.59216809272766,624.222534,199.30296620074407,0.30410480693130704,0.059351458271171324,0.05259752721271326
5301,158.05653309822083,630.096242,452.073557180636,0.6897927534439938,0.06300729286312354,0.052610333536853696
5351,159.52515697479248,635.951272,224.53880595348903,0.34261070738051597,0.06539514315586763,0.05266175373687522
5401,160.99577498435974,641.835747,195.76770666430957,0.29871055997515983,0.06148131690105429,0.05264999802273222
5451,162.46189403533936,647.7110279999999,137.12180607247012,0.20922619044083735,0.06218420172642679,0.05264896726209258
5501,163.93284797668457,653.587801,317.6025786294703,0.4846113065759266,0.06055807740585492,0.052623733015462006
5551,165.39826607704163,659.4558,194.13291268855923,0.2962161229085921,0.0715481094496197,0.052776458281882245
5601,166.88209700584412,665.390511,248.26405178105486,0.3788116803982611,0.06356764968686338,0.05279582134865149
5651,168.35024499893188,671.259634,240.02387629910015,0.36623847578526036,0.061352900169279925,0.052781487264792114
5701,169.8224151134491,677.135984,208.29573163794694,0.3178263447949462,0.0635840859796511,0.05280052896928346
5751,171.28193712234497,682.988174,227.0933914750887,0.34650860088227703,0.06504622893540318,0.052841757910186436
5801,172.75633096694946,688.871903,252.97394516927724,0.3859982328455024,0.061990136156433714,0.05283653814880186
5851,174.21894907951355,694.7281459999999,268.1920693764523,0.4092186836601594,0.06403691240595429,0.05286110042723452
5901,175.6879529953003,700.612481,179.45871847505452,0.2738256232424929,0.06921395386718483,0.052965222141793084
5951,177.15093207359314,706.463885,359.6063178738896,0.5487023698291007,0.06721609216196082,0.05303637893230419
6001,178.6200611591339,712.323083,284.6209158482923,0.4342865051766278,0.06457314476226605,0.05306642589902028
6051,180.0811631679535,718.168356,237.6795322780463,0.362661377563927,0.06691051070407178,0.05313063865138316
6101,181.55091309547424,724.0635159999999,266.0946683746794,0.40601838143254854,0.06474172117933921,0.05316234163083385
6151,183.01903200149536,729.9229789999999,226.62656915018437,0.34579630384178406,0.06517252073052963,0.05319961364806284
6201,184.48787999153137,735.8100469999999,237.75862129615925,0.3627820548977475,0.06602199244930343,0.0532481419367405
6251,185.9497470855713,741.630305,325.67477518726963,0.49692820191630294,0.059418734529857256,0.053206002223588365
6301,187.42043614387512,747.523795,247.3079634151132,0.3773528407558992,0.06500537214061743,0.05323950970266912
6351,188.88196396827698,753.3643169999999,296.43684183182705,0.4523157395549972,0.0610742172978821,0.05321967587441914
6401,190.35623407363892,759.26361,226.82148201402097,0.3460937100467964,0.0681329585334445,0.05329691616790164
6451,191.8141770362854,765.09888,262.66072877316384,0.4007787326734788,0.06584497257688884,0.05334042419519849
6501,193.2873649597168,770.9872889999999,312.71962271739557,0.47716068808688766,0.06448582976579476,0.05336472831154913
6551,194.74852204322815,776.8517049999999,253.37228023862536,0.3866060291651822,0.06263439620969873,0.05336417266367535
6601,196.21536302566528,782.719395,267.50576616440316,0.408171493496485,0.0647730340199633,0.05339171671667135
6651,197.68714714050293,788.587408,213.70950674558395,0.3260869094280847,0.06689957714830772,0.053447674692037456
6701,199.16421699523926,794.5022369999999,246.5045592009309,0.3761269729823327,0.06857546851496583,0.053525930508034066
6751,200.63584113121033,800.3641259999999,271.90399468391695,0.41488249464344895,0.06592975424615703,0.053567198261618314
6801,202.10505414009094,806.264161,179.84742263291028,0.27441872431435077,0.06382684975598152,0.053580515357737606
6851,203.56998205184937,812.115363,205.39200371504748,0.31339571520519405,0.062084626795362835,0.0535718261414079
6901,205.03564596176147,817.9617619999999,182.3402769411476,0.27822242574722766,0.06452476232767183,0.053593673424217704
6951,206.49569606781006,823.824714,193.6432131196832,0.29546891881180315,0.06779299448115689,0.05365747713718038
7001,207.96655011177063,829.693913,257.67110231765486,0.3931653518049595,0.0632059477295527,0.053662041355490964
7051,209.43290305137634,835.5600009999999,214.77076437590114,0.3277062207355086,0.05878163910253802,0.05361452486576093
7101,210.90674114227295,841.4687759999999,108.5713826492898,0.16566275950741002,0.06255304396762111,0.05361146955238334
7151,212.37044215202332,847.307818,278.56640966736876,0.42504828625639535,0.06264304111429525,0.05360952769260573
7201,213.83931398391724,853.198359,210.6654037869219,0.32144208973387844,0.06113910682901766,0.053590044873899526
7251,215.3089210987091,859.070086,214.40626546150594,0.32715005303714545,0.06252120176648067,0.05358684831971577
7301,216.78112697601318,864.964742,236.7759824374487,0.36128270340234436,0.06315187925683337,0.05359107278367937
7351,218.24144315719604,870.792703,369.1931111165019,0.5633303001791111,0.06340539210965226,0.05359820575197938
7401,219.7130560874939,876.676781,207.26518476910715,0.316253893252672,0.060433033343939846,0.053571444212662446
7451,221.178955078125,882.542696,448.4175892606893,0.6842143245844725,0.06373849112263165,0.053582475775274946
7501,222.6507489681244,888.426741,201.8630754934102,0.30801112883413867,0.0625591317505857,0.05357986602502408
7551,224.1132640838623,894.2758749999999,195.56795627102116,0.2984057724652527,0.06262217968407324,0.053578001120861696
7601,225.5783519744873,900.137671,376.3004907719364,0.5741750375109498,0.07257152103284843,0.053696416673381896
7651,227.03557896614075,905.976227,325.13188120837026,0.4960998315624414,0.06545063995458868,0.05372598923094207
7701,228.5132930278778,911.8819279999999,324.6424895061139,0.4953530972214254,0.06323507192635705,0.05373001870175439
7751,229.9770770072937,917.7324729999999,179.1827286494572,0.27340450641604414,0.06240085011949578,0.05372480727501943
7801,231.44364094734192,923.5781079999999,260.4479522272488,0.3974023856119913,0.06243923579890176,0.053720080098042106
7851,232.90141916275024,929.4111409999999,307.12776524282054,0.46862839792528405,0.06310501394259145,0.053722647953343534
7901,234.37701416015625,935.321525,270.24259849175127,0.41234746680173556,0.07434326081906671,0.053858039627351584
7951,235.83660697937012,941.162383,184.87659987380337,0.2820924534264637,0.06341403850144062,0.05386304921905801
8001,237.30171012878418,947.017718,209.8699136718923,0.32022829762401506,0.06701253187366267,0.05390785910212126
8051,238.7615749835968,952.871262,241.02608293134455,0.3677676846084596,0.0666631346912432,0.053948170121828586
8101,240.24065017700195,958.778652,304.5287166316084,0.4646626607805511,0.06873979824405874,0.05401157104058347
8151,241.70071506500244,964.611442,191.19111166511956,0.29172739978862433,0.066223464054388,0.054045880247967894
8201,243.16683197021484,970.470572,295.3795467873451,0.45070247452688034,0.06206243825570982,0.05403553886011231
8251,244.63053011894226,976.33254,159.46923938090615,0.24332483945355246,0.06407677665698747,0.0540462495860803
8301,246.1000599861145,982.212189,330.45698719675835,0.5042251011425058,0.06868427551667868,0.05410690754718408
8351,247.55732107162476,988.050878,269.1472102396736,0.4106760775632163,0.05931510254360597,0.054069251010730936
8401,249.02044415473938,993.879794,278.0664297841681,0.42428539602576465,0.06437037105037037,0.05408262032911797
8451,250.4892020225525,999.773165,272.7987512928813,0.41624775172419687,0.06175428069029112,0.054069299385506434
8501,251.95343112945557,1005.613492,329.6679625746351,0.5030211743523086,0.06358364743831477,0.054074464179316384
8551,253.41500616073608,1011.457179,300.4565495686552,0.45844917785012596,0.0628965309289245,0.05407266200412219
8601,254.9014630317688,1017.4129519999999,243.631861007081,0.37174368985180106,0.06702369252959993,0.05411324563481092
8651,256.3706340789795,1023.2845689999999,215.37579918139804,0.32862940816327135,0.06482964580635737,0.05413063549988426
8701,257.8357150554657,1029.147044,182.6407288906371,0.2786808679060845,0.06973984970156169,0.054199431884714024
8751,259.30084109306335,1035.018083,224.22687492499622,0.3421347499625007,0.0692545920085241,0.05426220443940857
8801,260.77792501449585,1040.908303,256.0779734242882,0.3907344890648336,0.06293652263818185,0.05425977543263645
8851,262.23701310157776,1046.755659,200.60847856090527,0.306096812327922,0.06196819005847464,0.05424808768175437
8901,263.7024869918823,1052.624094,298.9398332644025,0.4561349086364418,0.06140429424830989,0.05423121989072586
8951,265.16396498680115,1058.451978,370.27124373622746,0.5649753600516157,0.06275212941214423,0.05422724514089805
9001,266.6415331363678,1064.379647,229.71823277769977,0.35051369359500595,0.06289712724902156,0.05422469003898726
9051,268.0975410938263,1070.1947599999999,395.3205327766372,0.6031966136165406,0.0636560573136981,0.054229374319744825
9101,269.56042313575745,1076.054237,294.3805055395899,0.44917809557981037,0.07725201726906979,0.05437705554857077
9151,271.02189898490906,1081.886301,262.5433396894957,0.400599615496724,0.06629259609562495,0.05440629886897938
9201,272.4838581085205,1087.7257299999999,269.52761984513774,0.41125652245989663,0.06327975611320988,0.05440639202813701
9251,273.940101146698,1093.571524,183.88470493848192,0.28057897862198816,0.06444617412574831,0.05441742805284455
9301,275.4276931285858,1099.522639,229.97891550370798,0.3509114542082785,0.06786699030627469,0.05446141507089938
9351,276.8977930545807,1105.394225,320.761749702848,0.4894317020153243,0.0646871877600156,0.05447430063641925
9401,278.36551308631897,1111.273422,252.64422243340232,0.3854951280957562,0.061377263318384494,0.05445688693150297
9451,279.82967615127563,1117.110852,278.75786887800297,0.4253404227328113,0.0610495819785635,0.05443677293606449
9501,281.3042199611664,1123.02278,203.38943943062918,0.3103401188099695,0.06561101494548352,0.0544581944136559
9551,282.7661910057068,1128.874799,225.10648470297184,0.34347689537461035,0.06211504496431413,0.05444762105254801
9601,284.24054503440857,1134.751604,203.48237305776644,0.31048192082765513,0.06391927382399164,0.05445325279725519
9651,285.69966316223145,1140.585141,220.00036989305192,0.33568577169973357,0.06467377785077136,0.05446565795683675
9701,287.1676399707794,1146.478047,154.32121837265493,0.23546977354742998,0.06394733086785075,0.05447138999368441
9751,288.63160610198975,1152.3106539999999,253.4260931057978,0.3866881390900561,0.06106969185624528,0.054451991607528116
9801,290.1126461029053,1158.2407429999998,186.26396485994977,0.28420935298545147,0.06709494148620729,0.05448633372105546
9851,291.5697021484375,1164.080925,173.21539674860227,0.2642993016607034,0.0644140691135818,0.054496006425213045
9901,293.0345211029053,1169.942877,190.81081687796794,0.2911471300865305,0.06367144499878047,0.0544990528898958
9951,294.4936079978943,1175.76596,305.70557032766317,0.46645835340293107,0.06701964784868124,0.05453195127523085
10001,295.954882144928,1181.611905,299.3563002924082,0.4567703714574886,0.06665314961920765,0.0545611918313937


==> RegResults/Disk16/DisappearingMotion_noise0.100000_logalpha_polyspeed7000_lowres/exact_fixedstep_PDP2_sigma10.0_tau0.0053/timings.txt <==
iter,time,cpu_time,value,rel_value,gt_rel_error,gt_cum_avg_sqerror
1,0.1977558135986328,0.7700859999999999,900.561048244501,0.5108636077681964,0.135957369191328,12.561222859596388
51,1.0517709255218506,4.191316,1128.320851693065,0.6400655037652778,0.09553664299589736,0.36793065729210594
101,1.8961639404296875,7.557653999999999,1212.0980938336622,0.6875900377790958,0.09325049979188337,0.24428723987077458
151,2.749985933303833,10.983397,820.2371805165104,0.46529807843800064,0.09045428580444219,0.20023852076026874
201,3.6088318824768066,14.410881,791.6887616923514,0.4491033426507742,0.08946828848775859,0.17748159006490263
251,4.461870908737183,17.822663,817.7317775653489,0.463876831990535,0.10006627150044166,0.1692596873947347
301,5.3193888664245605,21.244453999999998,937.1821198129074,0.5316377382707785,0.08783945440172461,0.15855950709526806
351,6.173836946487427,24.672185,1246.2077037780439,0.7069394849151014,0.10152703818377197,0.15594334808960217
401,7.034170866012573,28.103134999999998,872.0483578333934,0.49468913973075423,0.09111498464089463,0.15056630328255094
451,7.888390779495239,31.528508,1043.0838446713765,0.5917128851312099,0.09224800156319854,0.1466940884425986
501,8.746188879013062,34.947016999999995,1012.049296860161,0.574107836488258,0.09789288610668169,0.1450563814744957
551,9.601363897323608,38.369440999999995,913.421148238635,0.5181587901348663,0.14495294151685356,0.15782109172469566
601,10.460733890533447,41.80399,882.0352633000854,0.500354437566031,0.1034468938546663,0.15678706303021375
651,11.314097881317139,45.209517,751.3632786998452,0.4262278010462325,0.09453959478272828,0.15407732520648587
701,12.171731948852539,48.668878,1112.3888206374795,0.6310276990767483,0.0990310208426453,0.15259092970857005
751,13.02481484413147,52.052960999999996,927.2300747091525,0.5259922157642403,0.12616022743847558,0.15684441764604123
801,13.882946968078613,55.489165,926.6044554520961,0.525637319101352,0.09787903572924375,0.1551843996946404
851,14.738187789916992,58.925962999999996,700.2113969944985,0.39721074008954904,0.08857232530950088,0.1523350723979529
901,15.597337007522583,62.350041999999995,1018.4028321473248,0.577712022973128,0.10725999908913415,0.15256432335424522
951,16.47098398208618,65.832385,934.8567016661841,0.5303185922713813,0.08780624444082985,0.1500496593402778
1001,17.32977795600891,69.258623,1212.1233882863232,0.6876043866290357,0.09304660586694537,0.14843428096710748
1051,18.183369874954224,72.67451799999999,968.1402438365769,0.5491994337930273,0.10689930288988136,0.1487621132346478
1101,19.042622804641724,76.11353299999999,791.9537823740527,0.4492536816220755,0.08874935739069889,0.14686684288335083
1151,19.90201997756958,79.540219,836.7613426615777,0.47467178286951167,0.10184252025141134,0.14661144362085263
1201,20.760183811187744,82.97559799999999,929.3012627770752,0.5271671440057049,0.1268244435968846,0.14961477208358587
1251,21.622856855392456,86.433121,1136.594182173317,0.6447587374618041,0.09752895209164147,0.1488009715394726
1301,22.481453895568848,89.84664699999999,877.8158713699148,0.4979608921331736,0.09809745855637204,0.14811189891535087
1351,23.34152889251709,93.28402799999999,569.0087124568814,0.32278305203617685,0.09127618049600901,0.14682166779707492
1401,24.206617832183838,96.736454,1196.1425198341271,0.6785388778235278,0.09584865433180706,0.14603919757292508
1451,25.060056924819946,100.142905,685.6564265837237,0.3889541041740803,0.09315868163091924,0.14507000338432252
1501,25.92583990097046,103.632516,1168.301444673204,0.6627453987156093,0.21540701751330169,0.16125245872129856
1551,26.778957843780518,107.041928,803.4012241399492,0.45574750168196165,0.10585212237894441,0.16096500462987795
1601,27.638454914093018,110.47267699999999,607.7417705805868,0.34475525464425494,0.09124089883531943,0.15947317639131894
1651,28.491874933242798,113.895389,571.6755629022717,0.32429588322354175,0.08742189744779431,0.15779100322133913
1701,29.357014894485474,117.35149899999999,650.093387299117,0.36878016639656747,0.09010364590967332,0.15639821202448637
1751,30.212454795837402,120.77263599999999,1200.742870747702,0.681148530849594,0.09404911329586971,0.15536495450741944
1801,31.073455810546875,124.20324099999999,1052.2152346865912,0.5968928724915388,0.09309861160084712,0.1543207542165321
1851,31.92646884918213,127.603899,731.2536015235008,0.41482013217871133,0.08738207681808277,0.1529562691413771
1901,32.78425478935242,131.041527,1147.8177671739604,0.6511255697123203,0.09577723045294168,0.15221389730110896
1951,33.64025592803955,134.474267,734.4369208127914,0.4166259419902451,0.09282932200660939,0.15131421742322113
2001,34.499149799346924,137.921198,1124.947257374147,0.6381517561428727,0.08581786152575287,0.15003415592810032
2051,35.363741874694824,141.372838,906.8414682694105,0.5144263179681092,0.09321072854059739,0.14925572216167032
2101,36.221054792404175,144.79269399999998,652.8712907697409,0.37035599492235266,0.09329485220469746,0.14851903601744534
2151,37.0823769569397,148.224457,573.9250582911808,0.3255719603226747,0.08493442287303533,0.1473461109661773
2201,37.9442617893219,151.681636,826.7081051860358,0.46896885670307664,0.09840086207119166,0.14699037145579835
2251,38.79707384109497,155.085587,730.8442472514157,0.41458791671625,0.09421400028302022,0.14640525021252737
2301,39.65409278869629,158.51784999999998,795.2671432812888,0.4511332604803976,0.09139398820814967,0.1456900930075827
2351,40.51412296295166,161.976048,617.3884567846926,0.35022755541369616,0.08754533126393184,0.14480563585581738
2401,41.375250816345215,165.409957,623.4497025317935,0.35366593405106855,0.09386580691881873,0.14428486754065026
2451,42.22972893714905,168.833517,993.6548109059123,0.5636731486056908,0.08725154491370057,0.14345330293219502
2501,43.087852001190186,172.25519799999998,1353.6250017044274,0.7678743748510526,0.10251364182931655,0.14344164406093732
2551,43.956259965896606,175.732623,1105.7158081257176,0.6272422819158724,0.088759229503402,0.14272833157768408
2601,44.851109981536865,179.309903,1079.3730320258514,0.6122987468126823,0.09081218457414844,0.1421403699047682
2651,45.718599796295166,182.792753,1386.1173416519061,0.7863063890301657,0.1024726004369627,0.14215183200053433
2701,46.61142182350159,186.34596,753.3045227168908,0.42732901558803343,0.08769943111457952,0.14145500395110322
2751,47.467360973358154,189.78349899999998,1114.6316913025457,0.6323000181515591,0.08904845917020178,0.14084298727238947
2801,48.35252594947815,193.305354,952.2912312182965,0.5402087231893191,0.08979297204482099,0.14028559362763993
2851,49.22012782096863,196.772931,859.289991562896,0.4874516681180527,0.06926570243486015,0.13901470503562424
2901,50.07973885536194,200.21992899999998,731.8911223510233,0.41518178027642816,0.058226476883248196,0.13744472886578518
2951,50.95962190628052,203.74361199999998,1288.214940859591,0.730769039535175,0.05853393218090734,0.1359365521770355
3001,51.83960795402527,207.275569,675.1603998174023,0.38299999577518057,0.05751684447525087,0.13445083232103194
3051,52.6933319568634,210.68070799999998,953.6848466753838,0.5409992830537913,0.059157859731757585,0.13305816289072508
3101,53.553849935531616,214.12301599999998,816.9735269339884,0.46344669718303416,0.04915219317960903,0.13146340132320403
3151,54.439103841781616,217.668377,1056.6740737560226,0.5994222497257727,0.046131488053467395,0.1298546905635608
3201,55.310468912124634,221.14468399999998,950.7099279992033,0.5393116932000073,0.050513446169374164,0.12838974455634017
3251,56.165695905685425,224.574906,1239.5765531491643,0.703177814853391,0.04748376538825018,0.1269053120796058
3301,57.029223918914795,228.024263,879.1642396798574,0.4987257845308187,0.04282306528165362,0.12537573016388176
3351,57.907766819000244,231.524489,452.6644916631065,0.2567841633505642,0.06534903222220824,0.12440573392017014
3401,58.79059290885925,235.05197099999998,887.2195778497078,0.5032953571625293,0.04783338126860451,0.12305226840382105
3451,59.648605823516846,238.50383499999998,702.8872289233549,0.39872866622639636,0.041058440883054506,0.12161468051458567
3501,60.51754879951477,241.974146,1484.0188966801202,0.8418432587463553,0.05648988624644986,0.12052204915814375
3551,61.38374996185303,245.43993999999998,935.8724747522255,0.5308948125114422,0.06038645501829645,0.1195508330452484
3601,62.25207281112671,248.916273,666.7523602078815,0.37823034528057964,0.047683600223018284,0.11833714159475386
3651,63.131239891052246,252.41725799999998,780.1896259997387,0.4425801980426485,0.04602312240052975,0.11712657110271324
3701,64.0042519569397,255.91352799999999,866.8175107988645,0.4917218235305343,0.04271347105435907,0.11589262392856933
3751,64.88076591491699,259.418238,1432.048424682458,0.8123618339457865,0.05106217576770943,0.11483909306022527
3801,65.7527539730072,262.900089,771.1116442569371,0.43743050773190084,0.04944299930591574,0.11378301910996629
3851,66.62554478645325,266.388468,850.3459996578669,0.482377986571022,0.04536086996411009,0.11268334085790174
3901,67.50576591491699,269.913775,868.5853072856276,0.49272464604077737,0.0558474092389445,0.11180414395987497
3951,68.37648797035217,273.391711,1164.5531956703373,0.660619119756342,0.03983875784792586,0.1106731777582131
4001,69.25156998634338,276.900405,1183.282079501794,0.6712435023923227,0.05586003380340294,0.10984132517311487
4051,70.14394998550415,280.481287,740.5647180384935,0.42010207345795236,0.0516593735250443,0.10895120632013511
4101,71.04816198348999,284.072633,887.1384883946331,0.503249357336474,0.06493315693809129,0.10834951753139628
4151,71.91916179656982,287.575561,1092.6363719759559,0.6198226761578107,0.047913734688227155,0.10743530706091595
4201,72.81467199325562,291.144441,799.1809924773064,0.4533534798918809,0.0400259141522819,0.10642615658378661
4251,73.691645860672,294.657452,1376.6193499559595,0.7809184385810516,0.12991472122228326,0.10787296478400907
4301,74.56498193740845,298.152542,1252.82694134509,0.7106943970232452,0.09961069069253882,0.10818713318369375
4351,75.45715594291687,301.71876599999996,1100.0078315067833,0.6240043031755199,0.10185809328878569,0.10856514402030938
4401,76.36808395385742,305.366115,1109.773444417415,0.6295440678070439,0.12205333880371445,0.10963229289858384
4451,77.23334980010986,308.831137,1546.5066779126153,0.8772908649070821,0.10147764388653038,0.10997289975796691
4501,78.10839080810547,312.316895,1023.8368764446011,0.5807946074130059,0.09208474220108434,0.11003219150093253
4551,78.99994778633118,315.87546299999997,746.4621186096995,0.4234475072163115,0.1037015464259978,0.11042934832025991
4601,79.92212581634521,319.591458,826.9885992758879,0.46912797331485856,0.08820627877779959,0.11037813629568624
4651,80.79439878463745,323.079899,1304.6568867046337,0.7400961049123658,0.10170195190480043,0.11070355246607037
4701,81.67579483985901,326.582028,911.6639190535533,0.5171619621653285,0.0941364462935915,0.11080680979796872
4751,82.54520678520203,330.06462899999997,1195.3113954671273,0.6780674037425011,0.09232947674728868,0.11086029613646693
4801,83.42110180854797,333.569452,656.6680647670695,0.3725098007814188,0.11007203968226437,0.11142054227713467
4851,84.29496097564697,337.08110999999997,1056.6517196922225,0.5994095688778686,0.09743559886132434,0.11160232368141629
4901,85.18346095085144,340.624618,948.9902530977755,0.5383361687466186,0.0949733864036518,0.11171461540574984
4951,86.06470894813538,344.134206,1462.8643203823965,0.8298428472369642,0.09488523106740322,0.11182238791889737
5001,86.94803500175476,347.681263,1068.434386762266,0.6060935530677997,0.09382333624689077,0.11190095876752358
5051,87.83732891082764,351.22513699999996,822.3744906591372,0.46651051592073467,0.08395496842954606,0.1117409602149208
5101,88.71957278251648,354.75802799999997,655.8206911066513,0.37202910892145796,0.13890890129743155,0.11321661422537584
5151,89.5984058380127,358.28391,639.1063863222148,0.3625475417804414,0.10322794103082156,0.11352377945456665
5201,90.47847580909729,361.790504,845.3492156154031,0.47954344789299713,0.09619573619342747,0.11364174861660414
5251,91.36184978485107,365.339951,1012.582575989312,0.5744103511266566,0.1069841090615594,0.11404079414061764
5301,92.24253487586975,368.849043,730.1343906732161,0.4141852345291357,0.10221173374517381,0.11430440335320759
5351,93.12631893157959,372.391398,1109.8853118629977,0.6296075271438135,0.09295938977491214,0.11433358934570746
5401,94.04235482215881,376.049105,737.0881292997653,0.41812989992318184,0.09150439186482896,0.11432901350233422
5451,94.92203092575073,379.561285,886.9939759591687,0.5031673793914001,0.08679701387452984,0.11421920369144238
5501,95.81591582298279,383.149976,1244.622016578703,0.7060399680139139,0.08746900473187745,0.11412674045864424
5551,96.70682382583618,386.70377199999996,1032.4211260080763,0.5856642169864248,0.08640383412207034,0.11401276166903147
5601,97.62078285217285,390.363244,848.5275959207104,0.4813464559542428,0.09182366245039647,0.11401843862784469
5651,98.49914598464966,393.889281,1329.641239419397,0.754269043649276,0.09906911206547035,0.1141902391484401
5701,99.38700795173645,397.426544,920.6901054755602,0.522282270409754,0.10356301901200765,0.11446730258558958
5751,100.27779293060303,400.998788,1556.3368528283595,0.8828672537951412,0.08694692954973114,0.11436599145266069
5801,101.1995108127594,404.670623,776.1904641508347,0.4403115831007047,0.09831351194067002,0.11451269924320838
5851,102.08776378631592,408.243684,645.0850844263279,0.365939093401709,0.0899970182712242,0.11447444382640193
5901,102.9821469783783,411.80667,1294.0943444092275,0.7341042640763068,0.0952410824387485,0.11454972842861688
5951,103.87594985961914,415.395646,1007.6156377770262,0.5715927431703317,0.09688066498985157,0.11465959332179541
6001,104.7655258178711,418.933513,1520.9525302478855,0.8627946971071389,0.09956647754996067,0.11482630562484236
6051,105.65200591087341,422.489397,1031.2244145411196,0.5849853553604875,0.08666638474940042,0.11472087103418288
6101,106.5322208404541,426.0078,784.8676781149144,0.44523392883141055,0.08666847800251287,0.11461781522570476
6151,107.43271994590759,429.60664699999995,1272.2380615439174,0.7217057936575162,0.09033999175364575,0.11458807785135303
6201,108.32079195976257,433.163817,826.0932431412097,0.46862006231194464,0.10047393448379935,0.11476996935544126
6251,109.20262098312378,436.6747,946.713438970859,0.5370445944759331,0.08578596097044727,0.11465191027264991
6301,110.07868981361389,440.18294099999997,849.7691380507761,0.48205074878702514,0.09176028469350714,0.11465014820866523
6351,110.99874377250671,443.86454499999996,955.2631674827588,0.541894621202652,0.09612768817491264,0.11473674708630215
6401,111.88458800315857,447.41301699999997,934.6264787626599,0.5301879931261989,0.09008239497889478,0.11470223744689184
6451,112.8045699596405,451.085378,801.1590602074461,0.4544755835171697,0.09415815584331999,0.1147469055854806
6501,113.71215796470642,454.714573,649.9472585321237,0.3686972715509038,0.08690045888416695,0.11465351868239822
6551,114.6110270023346,458.31483299999996,947.6383054100909,0.5375692458660535,0.148080830398038,0.11605193858910325
6601,115.52902388572693,461.98089899999997,767.4004416061888,0.4353252441531396,0.14582461491051965,0.11736121847181619
6651,116.4111499786377,465.50402299999996,628.1383038185811,0.35632564909584435,0.1655510597842302,0.1192795645363243
6701,117.31049990653992,469.11878199999995,1031.7047444846255,0.5852578333766495,0.12192177335253435,0.11989753822987499
6751,118.20774388313293,472.70089099999996,777.4482449378886,0.4410250876786658,0.10660027428979012,0.12015380771929665
6801,119.09015798568726,476.23387099999997,1027.7811785474403,0.5830321019241355,0.09417902057437488,0.12015687597703391
6851,119.97425699234009,479.75370599999997,1015.2838691821394,0.5759427207409293,0.08682033207475907,0.12002766564889485
6901,120.87648677825928,483.365259,923.2093644032446,0.5237113769730546,0.1123561825279676,0.12040115789807886
6951,121.74748396873474,486.849003,872.1160260551428,0.4947275260588789,0.09955772955764022,0.12050410216609338
7001,122.65862584114075,490.493435,1114.9434633737674,0.6324768779051717,0.08863488511667737,0.12040604449283054
7051,123.54245185852051,494.04479,1317.8909649590528,0.7476034348992869,0.09078377862625264,0.12034653601465942
7101,124.42549180984497,497.57064699999995,865.702367079087,0.49108923305265817,0.09495044860697616,0.12036192628957201
7151,125.3110179901123,501.11185,1209.7649835415698,0.6862665282363914,0.09264349378139056,0.12033597524486545
7201,126.216787815094,504.727801,650.746209160115,0.3691504943513346,0.10089992849086467,0.12046118570312675
7251,127.10648679733276,508.277816,915.1672983165009,0.5191493332304423,0.09012962687974403,0.12039184719968628
7301,127.99916887283325,511.855506,854.0105526924631,0.48445678710071516,0.16165099857596366,0.12199956722718625
7351,128.8739719390869,515.3613869999999,1413.9364589692946,0.8020874120550804,0.11507303491481291,0.12239387993345564
7401,129.7556049823761,518.897372,860.9202524737324,0.4883764704644753,0.09639061213650864,0.12242011689368197
7451,130.65200090408325,522.475386,882.0862521033823,0.5003833621170749,0.1234765751681969,0.12298914768895836
7501,131.57789492607117,526.169665,1069.673334386605,0.6067963741085712,0.10551295332997551,0.12317792898781552
7551,132.47184991836548,529.760783,919.6387889258381,0.5216858873366192,0.09088978131325469,0.1231057396542725
7601,133.37209677696228,533.351845,913.6728067064462,0.5183015490883455,0.0975616969028977,0.12314691026960525
7651,134.25312685966492,536.858043,993.6909824768466,0.5636936677467997,0.09344585235040616,0.12311771668942816
7701,135.16229701042175,540.51703,1051.2487887012862,0.5963446341641889,0.08879456417204001,0.12301410294798193
7751,136.06414699554443,544.128835,844.9194152686938,0.4792996339326133,0.13066567804480014,0.12371746232580412
7801,136.94743490219116,547.641569,879.4788767655109,0.49890426952861866,0.09805714763738163,0.12376209943875384
7851,137.8487148284912,551.245141,1257.5111342399164,0.7133516113080489,0.09648594702475967,0.1237797104927625
7901,138.76403784751892,554.927925,1026.5983914922017,0.5823611392354442,0.09193497072263443,0.12372334592997532
7951,139.65351796150208,558.475734,1141.980017380424,0.647813974205733,0.08405498303652359,0.1235491630515504
8001,140.57692694664001,562.179369,782.2900337088427,0.4437717017859523,0.09183843788497634,0.12349343695370202
8051,141.4639608860016,565.714618,527.5571412863685,0.299268711462478,0.09035409182312049,0.12341557636215576
8101,142.3526349067688,569.268253,945.3750371866179,0.5362853558152408,0.08886436815303869,0.12331628059551156
8151,143.24694299697876,572.857892,854.562686256645,0.4847699973435051,0.0889613462676337,0.12321964078383454
8201,144.15704679489136,576.499519,1051.1985978205787,0.5963161622527674,0.0800230587811057,0.122999020804864
8251,145.03928589820862,580.003749,967.2012421735027,0.5486667638777188,0.08947877074319775,0.12291307909740429
8301,145.9438178539276,583.638246,958.5842940464468,0.5437786053051042,0.10760917197199804,0.12312069803469303
8351,146.81740498542786,587.125327,1045.028377171687,0.5928159651394643,0.11393478319467003,0.12343986901013508
8401,147.70802688598633,590.686621,1249.6374027169754,0.7088850591512031,0.09188115157830623,0.12338808147483792
8451,148.5981788635254,594.250197,1010.965103424263,0.5734928032584052,0.09289167994438985,0.12335192103201974
8501,149.49054479599,597.82594,1079.3052888833713,0.6122603179840799,0.09346440190647615,0.12332471781785613
8551,150.3753068447113,601.36204,889.1456316746991,0.5043879547245811,0.10402385827401955,0.12346355938351615
8601,151.2585849761963,604.879022,1206.0084144227217,0.6841355295032946,0.0951796578925967,0.12346158868501798
8651,152.1526608467102,608.4667549999999,942.1869191784926,0.5344768238219945,0.08684701875390298,0.12334049524611117
8701,153.09060382843018,612.189539,1298.04670266231,0.7363463286207351,0.10050967363132186,0.12342071597175251
8751,153.99591898918152,615.825245,1172.7183161909136,0.6652509689076405,0.2202233019731596,0.1264816650311091
8801,154.87631177902222,619.3440929999999,581.0672939412271,0.3296235549134311,0.17417111675953328,0.12810542324386126
8851,155.7723228931427,622.915207,1717.011963076773,0.9740138414252247,0.12604676641509732,0.12860157045904497
8901,156.68130087852478,626.553041,871.3853439371868,0.4943130301136696,0.11414144854954202,0.1288738302570599
8951,157.59147691726685,630.182097,884.0823531793391,0.5015156955653415,0.10610419915284135,0.12900865755514704
9001,158.49841690063477,633.8133429999999,1356.4548220729966,0.7694796544105463,0.09184786205942524,0.12892892609673856
9051,159.40309977531433,637.4414909999999,848.0032940122563,0.48104903384717446,0.08854849016372975,0.12880538776198214
9101,160.29489994049072,640.997932,1226.6131937855494,0.6958240562756672,0.09838971901534864,0.12882057456884102
9151,161.1828579902649,644.54495,940.0000890034551,0.5332362949816968,0.13992304206532885,0.12957061995860317
9201,162.08524179458618,648.162962,816.9414429003658,0.4634284967898458,0.0946958702565033,0.12952880637282138
9251,162.9623668193817,651.663039,718.2824583476976,0.40746195805760543,0.09135458105783877,0.12944177987494057
9301,163.8809039592743,655.349835,1164.6942539957013,0.6606991382793967,0.097824579845555,0.12944511719925314
9351,164.77442288398743,658.92408,1068.847185856253,0.6063277226833396,0.20440650339684138,0.13178936292223814
9401,165.67064380645752,662.508168,1619.493241031303,0.9186941423707224,0.12427863266797147,0.13220489571180935
9451,166.55229496955872,666.0376259999999,717.3435901938952,0.4069293638784489,0.10251978463883964,0.13226119832974398
9501,167.47286200523376,669.7094089999999,1062.2564353513098,0.6025889705049962,0.09891314444599023,0.13226494580941903
9551,168.38404488563538,673.341538,1001.6167123709783,0.568189717154894,0.10144733712715136,0.13230478083391187
9601,169.2861328125,676.970687,1073.3111107625282,0.6088599849734657,0.09381169300726946,0.13223867318531118
9651,170.17318987846375,680.5081799999999,1116.6346480855386,0.6334362406545845,0.08417911421438247,0.13205252634483552
9701,171.07496190071106,684.1142239999999,786.4043128586562,0.4461056196185484,0.08951721665710406,0.13193324958816868
9751,171.98360681533813,687.746146,1322.0920641898026,0.7499866033849734,0.09470526560926898,0.13188180368338187
9801,172.9126808643341,691.4595949999999,831.4782638686439,0.4716748370238714,0.09109222279595491,0.13178433811844986
9851,173.8063027858734,695.0474479999999,1489.8731720369963,0.8451642287522335,0.09820765858477891,0.13178077954245596
9901,174.7015199661255,698.618388,913.0946752239936,0.5179735909388498,0.09330202371969569,0.13171277567830866
9951,175.6264967918396,702.3323379999999,780.9166241707284,0.4429926041856819,0.09881644509179505,0.13171780357213614
10001,176.55345797538757,706.038064,1121.0664574248967,0.6359502846635483,0.1195983609789965,0.13203120695454193

